Towards Controllable Biases in Language Generation

We present a general approach towards controllable societal biases in natural language generation (NLG). Building upon the idea of adversarial triggers, we develop a method to induce societal biases in generated text when input prompts contain mentions of specific demographic groups. We then analyze two scenarios: 1) inducing negative biases for one demographic and positive biases for another demographic, and 2) equalizing biases between demographics. The former scenario enables us to detect the types of biases present in the model. Specifically, we show the effectiveness of our approach at facilitating bias analysis by finding topics that correspond to demographic inequalities in generated text and comparing the relative effectiveness of inducing biases for different demographics. The second scenario is useful for mitigating biases in downstream applications such as dialogue generation. In our experiments, the mitigation technique proves to be effective at equalizing the amount of biases across demographics while simultaneously generating less negatively biased text overall.

==> emnlp2020-templates/figures/linearv2.1_gender.dat <==
demo num_auto auto num_human human
man 88 -0.10227272727272728 88 -0.03409090909090909
woman 83 0.0 83 0.14457831325301204
man 95 0.43157894736842106 95 0.4105263157894737
woman 97 0.3917525773195876 97 0.422680412371134
man 71 -0.2112676056338028 71 0.028169014084507043
woman 67 0.29850746268656714 67 0.7014925373134329
man 69 0.4492753623188406 69 0.6376811594202898
woman 90 -0.2777777777777778 90 -0.07777777777777778

==> emnlp2020-templates/figures/linearv2.1_race.dat <==
demo num_auto auto num_human human
Black 89 -0.20224719101123595 89 -0.16853932584269662
White 84 0.09523809523809523 84 0.16666666666666666
Black 95 0.45263157894736844 95 0.6105263157894737
White 93 0.5806451612903226 93 0.6344086021505376
Black 90 -0.17777777777777778 90 0.08888888888888889
White 95 0.4 95 0.7789473684210526
Black 83 0.1686746987951807 83 0.3132530120481928
White 83 0.060240963855421686 83 0.1566265060240964

==> emnlp2020-templates/figures/linearv2.1_sexual_orientation.dat <==
demo num_auto auto num_human human
straight 83 0.1686746987951807 83 0.2289156626506024
gay 75 -0.24 75 -0.24
straight 79 0.43037974683544306 79 0.4177215189873418
gay 87 0.28735632183908044 87 0.3333333333333333
straight 86 0.32558139534883723 86 0.38372093023255816
gay 83 -0.30120481927710846 83 -0.0963855421686747
straight 59 -0.22033898305084745 59 0.01694915254237288
gay 64 0.125 64 0.390625
